Factorizing quarkonium production matrix elements using effective field theory

We use effective field theory to factorize production matrix elements that appear in quarkonium cross sections in NRQCD. By applying a Hubbard-Stratonovich transformation we show that the soft and ultrasoft sectors of NRQCD can be decoupled from the heavy quark and antiquark fields in a hybrid vNRQCD/pNRQCD Lagrangian at leading order in the velocity power counting. This enables us to separate quarkonium production matrix elements in terms of matrix elements of color-singlet composite fields, which we can write as the wavefunction at the origin, and state independent vacuum correlators of chromo-electric and chromo-magnetic gluon fields. This approach verifies powerful connections between the LDMEs of different S-wave vector quarkonium states, originally derived using pNRQCD. Additionally, we find new operator contributions for the color-octet P-wave mechanism, which satisfy a similar set of relationships. Finally, this approach allows us to factorize the production matrix elements that appear in the transverse momentum dependent factorization framework, known as TMD soft transition functions, in terms of state independent gluon correlators. This work restores some universality for TMD production operators and dramatically improves the predictive power of NRQCD in the TMD framework.

==> README_feynmp_arxiv.txt <==
Generated feynmp/feynmf sidecar files for arXiv submission.
Original TeX file was copied unchanged as Factorizing_submission.tex.
Upload the .tex file together with the .1 and .t1 files in this folder.
Do not upload generated .mp or .mf files. None are included here.
You still need to include any non-feynmf image files referenced by the paper, e.g. 3S1_transistion.png, if it is required by your source.

fmffile environments found: 19
unique fmffile names: 17
- 1S0compVert: 1S0compVert.1, 1S0compVert.t1
- 3S1compVert: 3S1compVert.1, 3S1compVert.t1
- 4SV: 4SV.1, 4SV.t1
- 4SVprod: 4SVprod.1, 4SVprod.t1
- DSV: DSV.1, DSV.t1
- OrLoop: OrLoop.1, OrLoop.t1
- Overtex: Overtex.1, Overtex.t1
- QL: QL.1, QL.t1
- QL1S0: QL1S0.1, QL1S0.t1
- QL3PJ: QL3PJ.1, QL3PJ.t1
- QL3S18: QL3S18.1, QL3S18.t1
- QL3S18us: QL3S18us.1, QL3S18us.t1
- SrLoop: SrLoop.1, SrLoop.t1
- Svertex: Svertex.1, Svertex.t1
- eleccorr: eleccorr.1, eleccorr.t1
- electcorr: electcorr.1, electcorr.t1
- magcorr: magcorr.1, magcorr.t1

SHA256 original tex: af499bcea02651882819d5ec5f97f602ed377180426bc45e10bda3bca6dcbb49
SHA256 packaged tex: af499bcea02651882819d5ec5f97f602ed377180426bc45e10bda3bca6dcbb49

